Attention is not Explanation

Attention mechanisms have seen wide adoption in neural NLP models. In addition to improving predictive performance, these are often touted as affording transparency: models equipped with attention provide a distribution over attended-to input units, and this is often presented (at least implicitly) as communicating the relative importance of inputs. However, it is unclear what relationship exists between attention weights and model outputs. In this work, we perform extensive experiments across a variety of NLP tasks that aim to assess the degree to which attention weights provide meaningful `explanations' for predictions. We find that they largely do not. For example, learned attention weights are frequently uncorrelated with gradient-based measures of feature importance, and one can identify very different attention distributions that nonetheless yield equivalent predictions. Our findings show that standard attention modules do not provide meaningful explanations and should not be treated as though they do. Code for all experiments is available at https://github.com/successar/AttentionExplanation.

==> graph_outputs_new/GradientPval/20News_sports+average+dot.csv <==
,pval_sig,mean,std
0,0.56,-0.14707002039567305,0.18439114089707534
1,0.44,0.10389670402548608,0.2182062420741729


==> graph_outputs_new/GradientPval/20News_sports+average+tanh.csv <==
,pval_sig,mean,std
0,0.99,0.6543403002311049,0.09456254821754624
1,1.00,0.6554457264977779,0.09340278098866511


==> graph_outputs_new/GradientPval/20News_sports+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.38,0.1251616019284755,0.1410401739897871
1,0.83,,


==> graph_outputs_new/GradientPval/20News_sports+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.90,0.43081401330612956,0.1696041886523522
1,0.89,0.3136625208040882,0.12292433188387039


==> graph_outputs_new/GradientPval/20News_sports+lstm+dot.csv <==
,pval_sig,mean,std
0,0.49,-0.15128434558650608,0.15224540429441535
1,0.58,0.15657384427154614,0.1393135469360324


==> graph_outputs_new/GradientPval/20News_sports+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.31,0.08119120297644912,0.15315343184703079
1,0.48,0.13118094502017155,0.15584829103682257


==> graph_outputs_new/GradientPval/agnews+average+dot.csv <==
,pval_sig,mean,std
0,1.00,0.6852338921615841,0.07479108400515466
1,1.00,0.6309513600364339,0.07647143449901307


==> graph_outputs_new/GradientPval/agnews+average+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.7707666729010108,0.07597021033336879
1,1.00,0.7463063975525531,0.07268708154854372


==> graph_outputs_new/GradientPval/agnews+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.58,0.25568496764024873,0.12510718629650583
1,0.60,,


==> graph_outputs_new/GradientPval/agnews+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.90,0.3967556784454438,0.11316880337134456
1,0.89,0.3736459127445311,0.10924524295816132


==> graph_outputs_new/GradientPval/agnews+lstm+dot.csv <==
,pval_sig,mean,std
0,0.20,0.12893210562333163,0.13678470169624907
1,0.24,0.13112779019225176,0.14589745152504438


==> graph_outputs_new/GradientPval/agnews+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.93,0.4184761381573854,0.11487206670945177
1,0.81,0.3472840113825308,0.12669111095777


==> graph_outputs_new/GradientPval/anemia+average+dot.csv <==
,pval_sig,mean,std
0,1.00,0.5304090667519021,0.023788201540527406
1,1.00,0.5303221592591552,0.025112147443863808


==> graph_outputs_new/GradientPval/anemia+average+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.808424393452754,0.013129746662962032
1,1.00,0.8081610760148106,0.014042111382650085


==> graph_outputs_new/GradientPval/anemia+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,1.00,0.4932186096252695,0.04416878277899918
1,1.00,,


==> graph_outputs_new/GradientPval/anemia+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.5956374490555214,0.03051251885082636
1,1.00,0.5962918983921388,0.037548279079108016


==> graph_outputs_new/GradientPval/anemia+lstm+dot.csv <==
,pval_sig,mean,std
0,1.00,0.40251772254700274,0.05035929163868703
1,1.00,0.48246212819276635,0.06953528638142531


==> graph_outputs_new/GradientPval/anemia+lstm+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.4214145721662079,0.0521053358739519
1,1.00,0.4331147761617473,0.05530358585835407


==> graph_outputs_new/GradientPval/babi_1+average+dot.csv <==
,pval_sig,mean,std
Overall,0.89,0.5793394203682358,0.2039256337924086


==> graph_outputs_new/GradientPval/babi_1+average+tanh.csv <==
,pval_sig,mean,std
Overall,0.97,0.6594039013215827,0.1743778124836009


==> graph_outputs_new/GradientPval/babi_1+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
Overall,0.05,0.05299466699399656,0.14128383803512948


==> graph_outputs_new/GradientPval/babi_1+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
Overall,0.16,0.13251767186605695,0.1264732912802945


==> graph_outputs_new/GradientPval/babi_1+lstm+dot.csv <==
,pval_sig,mean,std
Overall,0.92,0.5129412961426406,0.13167403184600068


==> graph_outputs_new/GradientPval/babi_1+lstm+tanh.csv <==
,pval_sig,mean,std
Overall,0.46,0.2294297319542322,0.19131046003993357


==> graph_outputs_new/GradientPval/babi_2+average+dot.csv <==
,pval_sig,mean,std
Overall,0.99,0.5735087068599359,0.14507527911711016


==> graph_outputs_new/GradientPval/babi_2+average+tanh.csv <==
,pval_sig,mean,std
Overall,1.00,0.842071177496179,0.09310583182161555


==> graph_outputs_new/GradientPval/babi_2+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
Overall,0.59,0.16629737262956398,0.07935409080496951


==> graph_outputs_new/GradientPval/babi_2+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
Overall,0.09,0.05436874355716356,0.07063359996956668


==> graph_outputs_new/GradientPval/babi_2+lstm+dot.csv <==
,pval_sig,mean,std
Overall,0.84,0.28816331865929073,0.12943952472705506


==> graph_outputs_new/GradientPval/babi_2+lstm+tanh.csv <==
,pval_sig,mean,std
Overall,0.57,0.17247949031537685,0.11858586331699604


==> graph_outputs_new/GradientPval/babi_3+average+dot.csv <==
,pval_sig,mean,std
Overall,0.86,0.3703882135025423,0.21852858195487268


==> graph_outputs_new/GradientPval/babi_3+average+tanh.csv <==
,pval_sig,mean,std
Overall,1.00,0.7574270659836758,0.11935477656072752


==> graph_outputs_new/GradientPval/babi_3+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
Overall,0.22,-0.04041872773880561,0.052348062067328796


==> graph_outputs_new/GradientPval/babi_3+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
Overall,0.96,0.22789598555701984,0.06272829938065873


==> graph_outputs_new/GradientPval/babi_3+lstm+dot.csv <==
,pval_sig,mean,std
Overall,0.96,0.3738262878618099,0.111693672544089


==> graph_outputs_new/GradientPval/babi_3+lstm+tanh.csv <==
,pval_sig,mean,std
Overall,0.93,0.3034467024527761,0.11265136476462562


==> graph_outputs_new/GradientPval/cnn+average+dot.csv <==
,pval_sig,mean,std
Overall,1.00,0.45016856820784806,0.09568390313546964


==> graph_outputs_new/GradientPval/cnn+average+tanh.csv <==
,pval_sig,mean,std
Overall,1.00,0.4767324521179612,0.11149574058636051


==> graph_outputs_new/GradientPval/cnn+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
Overall,0.97,0.20610457319405692,0.08363467121940525


==> graph_outputs_new/GradientPval/cnn+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
Overall,0.91,0.15772502680091646,0.0701307501725324


==> graph_outputs_new/GradientPval/cnn+lstm+dot.csv <==
,pval_sig,mean,std
Overall,0.78,0.13111381441930017,0.12325517785355355


==> graph_outputs_new/GradientPval/cnn+lstm+tanh.csv <==
,pval_sig,mean,std
Overall,0.99,0.1974115913452628,0.06394332553275718


==> graph_outputs_new/GradientPval/diab+average+dot.csv <==
,pval_sig,mean,std
0,1.00,0.4617388308355117,0.035112073405805834
1,1.00,0.4491000616159733,0.03526497189821266


==> graph_outputs_new/GradientPval/diab+average+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.6842295199212151,0.01760172545500966
1,1.00,0.684208336157142,0.017034787469612327


==> graph_outputs_new/GradientPval/diab+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,1.00,0.4971931753315928,0.041752901875681744
1,1.00,0.513275493352977,0.037522746144598516


==> graph_outputs_new/GradientPval/diab+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.6122010471641458,0.026369460653438127
1,1.00,0.6088249875542628,0.024986867771857022


==> graph_outputs_new/GradientPval/diab+lstm+dot.csv <==
,pval_sig,mean,std
0,1.00,0.20222341912985853,0.055026093115606745
1,1.00,0.4438357189435286,0.06554519478103485


==> graph_outputs_new/GradientPval/diab+lstm+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.4651207515073042,0.05944153269990051
1,1.00,0.3815132633209869,0.07897927372330235


==> graph_outputs_new/GradientPval/imdb+average+dot.csv <==
,pval_sig,mean,std
0,1.00,0.4555736880089858,0.056570549512630755
1,1.00,,


==> graph_outputs_new/GradientPval/imdb+average+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.6545851409941293,0.0491571372623044
1,1.00,0.6572794577765803,0.051526353140981446


==> graph_outputs_new/GradientPval/imdb+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,1.00,0.4309566947170228,0.060694875133598905
1,0.99,,


==> graph_outputs_new/GradientPval/imdb+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.3382833395021258,0.05130570848713336
1,1.00,0.40191691564659915,0.05764226255480541


==> graph_outputs_new/GradientPval/imdb+lstm+dot.csv <==
,pval_sig,mean,std
0,0.88,0.1939793300367526,0.06719800494520818
1,0.91,0.2082009420558746,0.06886077972374237


==> graph_outputs_new/GradientPval/imdb+lstm+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.37156954426283056,0.07049679080691679
1,0.99,0.36812513612883324,0.07687187949871058


==> graph_outputs_new/GradientPval/snli+average+dot.csv <==
,pval_sig,mean,std
0,0.77,0.5393139246167828,0.1719619953248871
1,0.80,0.55259974313602,0.16841873955424133
2,0.74,0.5214465960314622,0.1741601932644504


==> graph_outputs_new/GradientPval/snli+average+tanh.csv <==
,pval_sig,mean,std
0,0.76,0.5387305608709557,0.19721071867494672
1,0.84,0.5943328764129674,0.17566163507885404
2,0.75,0.531650839852202,0.18913354875044078


==> graph_outputs_new/GradientPval/snli+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.14,0.14952411544773506,0.22083802114196577
1,0.13,0.17515743355765953,0.20570329653871722
2,0.14,0.16743817127210936,0.21774589642197845


==> graph_outputs_new/GradientPval/snli+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.33,0.2656513162089449,0.24072869837635544
1,0.35,0.286169583044876,0.23268663351881788
2,0.43,0.3333455232197073,0.23602167063565788


==> graph_outputs_new/GradientPval/snli+lstm+dot.csv <==
,pval_sig,mean,std
0,0.18,0.1985770362975458,0.2045144408786738
1,0.22,0.23561033899926714,0.20070863916605045
2,0.25,0.25483371416126777,0.19156018682098253


==> graph_outputs_new/GradientPval/snli+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.46,0.360133351432986,0.2164265330263608
1,0.57,0.41606654061376824,0.19105295597708422
2,0.52,0.398573084633332,0.20332006079656426


==> graph_outputs_new/GradientPval/sst+average+dot.csv <==
,pval_sig,mean,std
0,0.58,0.3880150204806937,0.20344740211111853
1,0.52,0.35657048906482,0.19400436500049612


==> graph_outputs_new/GradientPval/sst+average+tanh.csv <==
,pval_sig,mean,std
0,0.93,0.6918438624725088,0.15074861185991476
1,0.94,0.6905017604398371,0.1425113895467495


==> graph_outputs_new/GradientPval/sst+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.41,0.3099474769303324,0.1858024429335947
1,0.52,0.36771369397459697,0.17886842201511574


==> graph_outputs_new/GradientPval/sst+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.71,0.45164016329469675,0.18707320239185665
1,0.79,0.49924004563749386,0.1660361674290805


==> graph_outputs_new/GradientPval/sst+lstm+dot.csv <==
,pval_sig,mean,std
0,0.06,-0.055605082335195705,0.19594110295500872
1,0.18,0.20310208300198504,0.18870004099042942


==> graph_outputs_new/GradientPval/sst+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.59,0.3954431262411296,0.20964671140792632
1,0.58,0.384899176516322,0.19178195164350212


==> graph_outputs_new/GradientPval/tweet+average+dot.csv <==
,pval_sig,mean,std
0,0.06,-0.03335832348361022,0.19126073119704645
1,0.33,0.25478065245212234,0.18605360791617256


==> graph_outputs_new/GradientPval/tweet+average+tanh.csv <==
,pval_sig,mean,std
0,0.97,0.7138218946136269,0.13265834394773868
1,0.97,0.7117701080401777,0.1307971905385766


==> graph_outputs_new/GradientPval/tweet+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.14,0.13374630003141305,0.19001555531122558
1,0.37,0.26263251572115975,0.17826342224377456


==> graph_outputs_new/GradientPval/tweet+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.82,0.5113694785612025,0.1740076333285614
1,0.79,0.4601848722573793,0.16256320668133528


==> graph_outputs_new/GradientPval/tweet+lstm+dot.csv <==
,pval_sig,mean,std
0,0.22,-0.1189874309816561,0.25485511373173025
1,0.29,0.2187438813544427,0.17605124407144987


==> graph_outputs_new/GradientPval/tweet+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.74,0.4484057507237223,0.16689239302886477
1,0.77,0.4529752291761229,0.16098430389482457


==> graph_outputs_new/pyxc-pyc_pval/20News_sports+average+dot.csv <==
,pval_sig,mean,std
0,0.76,-0.2804231951279972,0.11310609096786424
1,0.69,-0.17013245330274118,0.2622675863859483


==> graph_outputs_new/pyxc-pyc_pval/20News_sports+average+tanh.csv <==
,pval_sig,mean,std
0,0.99,0.7795636297209249,0.10833415049259432
1,1.00,0.7724600707040955,0.10632857057011505


==> graph_outputs_new/pyxc-pyc_pval/20News_sports+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.68,0.22650410105236637,0.11623679663976229
1,0.81,,


==> graph_outputs_new/pyxc-pyc_pval/20News_sports+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.88,0.4146902652254844,0.15859008465054192
1,0.87,0.31037639783620646,0.1316359061587519


==> graph_outputs_new/pyxc-pyc_pval/20News_sports+lstm+dot.csv <==
,pval_sig,mean,std
0,0.16,-0.06315783010340317,0.1279417051336548
1,0.14,0.009853206198404225,0.1111560355705561


==> graph_outputs_new/pyxc-pyc_pval/20News_sports+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.28,0.04703899615869426,0.14721884619628411
1,0.51,0.14196570834137898,0.1441658190929054


==> graph_outputs_new/pyxc-pyc_pval/agnews+average+dot.csv <==
,pval_sig,mean,std
0,0.81,0.37174217528074294,0.153043091804298
1,0.99,0.5509303120841657,0.10973582023655591


==> graph_outputs_new/pyxc-pyc_pval/agnews+average+tanh.csv <==
,pval_sig,mean,std
0,0.92,0.44006660226777755,0.13548898748223884
1,0.98,0.5458599954888358,0.12834463848231373


==> graph_outputs_new/pyxc-pyc_pval/agnews+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.67,0.2917534340913607,0.12436228588221104
1,0.65,0.28289519667774565,0.12197589184916588


==> graph_outputs_new/pyxc-pyc_pval/agnews+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.75,0.31890833893766235,0.1216752733893423
1,0.67,0.2849227616719333,0.12023182377297298


==> graph_outputs_new/pyxc-pyc_pval/agnews+lstm+dot.csv <==
,pval_sig,mean,std
0,0.10,0.08493265676814488,0.12593336973471453
1,0.17,0.11494467190745315,0.12502115716811757


==> graph_outputs_new/pyxc-pyc_pval/agnews+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.80,0.3458838314962761,0.1274238542997694
1,0.73,0.31593752655708895,0.12967716348838373


==> graph_outputs_new/pyxc-pyc_pval/anemia+average+dot.csv <==
,pval_sig,mean,std
0,1.00,0.7073182019012582,0.024195628163050393
1,1.00,0.6309465030210769,0.04771480163605934


==> graph_outputs_new/pyxc-pyc_pval/anemia+average+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.7593191546421881,0.04385352790106233
1,1.00,0.7447345419250594,0.07774538112023138


==> graph_outputs_new/pyxc-pyc_pval/anemia+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,1.00,0.4767250519386738,0.04720416272166848
1,1.00,0.4405587054569928,0.07159005037672043


==> graph_outputs_new/pyxc-pyc_pval/anemia+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.601843184843203,0.04205760228539263
1,1.00,0.5849717745091213,0.05106119513597345


==> graph_outputs_new/pyxc-pyc_pval/anemia+lstm+dot.csv <==
,pval_sig,mean,std
0,1.00,0.22216463905674552,0.04848548627363553
1,1.00,0.24789646878421698,0.07309557341696028


==> graph_outputs_new/pyxc-pyc_pval/anemia+lstm+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.4152633230638603,0.05240117487785765
1,1.00,0.4392704439881877,0.058426543523902995


==> graph_outputs_new/pyxc-pyc_pval/babi_1+average+dot.csv <==
,pval_sig,mean,std
Overall,0.94,0.6428873072322041,0.14056403437809892


==> graph_outputs_new/pyxc-pyc_pval/babi_1+average+tanh.csv <==
,pval_sig,mean,std
Overall,0.96,0.5808588914681755,0.1499500181670646


==> graph_outputs_new/pyxc-pyc_pval/babi_1+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
Overall,0.09,0.0905856461555687,0.13332896881399203


==> graph_outputs_new/pyxc-pyc_pval/babi_1+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
Overall,0.01,0.027909992636334563,0.10499177219977941


==> graph_outputs_new/pyxc-pyc_pval/babi_1+lstm+dot.csv <==
,pval_sig,mean,std
Overall,0.82,0.44560410627735175,0.12415298946279736


==> graph_outputs_new/pyxc-pyc_pval/babi_1+lstm+tanh.csv <==
,pval_sig,mean,std
Overall,0.45,0.22941856775904376,0.1765699971343002


==> graph_outputs_new/pyxc-pyc_pval/babi_2+average+dot.csv <==
,pval_sig,mean,std
Overall,1.00,0.7598408304640996,0.10433657369014263


==> graph_outputs_new/pyxc-pyc_pval/babi_2+average+tanh.csv <==
,pval_sig,mean,std
Overall,1.00,0.9288506602495702,0.02967171946287226


==> graph_outputs_new/pyxc-pyc_pval/babi_2+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
Overall,0.03,0.021518703851194258,0.0666779726833922


==> graph_outputs_new/pyxc-pyc_pval/babi_2+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
Overall,0.50,0.14214583224206123,0.06705752442693746


==> graph_outputs_new/pyxc-pyc_pval/babi_2+lstm+dot.csv <==
,pval_sig,mean,std
Overall,0.91,0.3585071107926061,0.13317458802865406


==> graph_outputs_new/pyxc-pyc_pval/babi_2+lstm+tanh.csv <==
,pval_sig,mean,std
Overall,0.40,0.10570601698776276,0.13057710674155257


==> graph_outputs_new/pyxc-pyc_pval/babi_3+average+dot.csv <==
,pval_sig,mean,std
Overall,0.98,0.5247240828164856,0.17714906549268805


==> graph_outputs_new/pyxc-pyc_pval/babi_3+average+tanh.csv <==
,pval_sig,mean,std
Overall,1.00,0.8205119466781634,0.07093421459945488


==> graph_outputs_new/pyxc-pyc_pval/babi_3+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
Overall,0.05,-0.017195433671022182,0.04096277939511065


==> graph_outputs_new/pyxc-pyc_pval/babi_3+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
Overall,0.89,0.1717228123894407,0.061788050119914444


==> graph_outputs_new/pyxc-pyc_pval/babi_3+lstm+dot.csv <==
,pval_sig,mean,std
Overall,0.96,0.43419304785556345,0.12542373169035653


==> graph_outputs_new/pyxc-pyc_pval/babi_3+lstm+tanh.csv <==
,pval_sig,mean,std
Overall,0.94,0.30919620760562955,0.1081765057629816


==> graph_outputs_new/pyxc-pyc_pval/cnn+average+dot.csv <==
,pval_sig,mean,std
Overall,1.00,0.5858593109748927,0.09178951719809396


==> graph_outputs_new/pyxc-pyc_pval/cnn+average+tanh.csv <==
,pval_sig,mean,std
Overall,1.00,0.668681102380306,0.1031109234793693


==> graph_outputs_new/pyxc-pyc_pval/cnn+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
Overall,0.98,0.20827236157113932,0.08118125823828763


==> graph_outputs_new/pyxc-pyc_pval/cnn+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
Overall,0.96,0.191585902631146,0.06571604825780121


==> graph_outputs_new/pyxc-pyc_pval/cnn+lstm+dot.csv <==
,pval_sig,mean,std
Overall,0.86,0.1691614587909675,0.1325851133337744


==> graph_outputs_new/pyxc-pyc_pval/cnn+lstm+tanh.csv <==
,pval_sig,mean,std
Overall,0.95,0.1605466934913431,0.0697431200434359


==> graph_outputs_new/pyxc-pyc_pval/diab+average+dot.csv <==
,pval_sig,mean,std
0,1.00,0.619737103552528,0.02499356662192299
1,1.00,0.573703325961038,0.025251562111757636


==> graph_outputs_new/pyxc-pyc_pval/diab+average+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.7567291448648896,0.03767099528802654
1,1.00,0.7614923351241011,0.03793667961600186


==> graph_outputs_new/pyxc-pyc_pval/diab+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,1.00,0.4291984550503027,0.04610165483987617
1,1.00,0.4972005253111643,0.04095504822546257


==> graph_outputs_new/pyxc-pyc_pval/diab+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.4986293867094353,0.04153479230713554
1,1.00,0.5540767297822115,0.03841104300556432


==> graph_outputs_new/pyxc-pyc_pval/diab+lstm+dot.csv <==
,pval_sig,mean,std
0,0.93,0.08092234111604064,0.03701472402478392
1,0.92,0.1200762090001308,0.07104400274680009


==> graph_outputs_new/pyxc-pyc_pval/diab+lstm+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.4425044441688379,0.06883637855414786
1,1.00,0.3780944065667804,0.07998680778251518


==> graph_outputs_new/pyxc-pyc_pval/imdb+average+dot.csv <==
,pval_sig,mean,std
0,0.99,0.36024384979737606,0.0831483367495709
1,1.00,0.5326847186611336,0.08265814316732219


==> graph_outputs_new/pyxc-pyc_pval/imdb+average+tanh.csv <==
,pval_sig,mean,std
0,1.00,0.5388566330290862,0.08492323922601012
1,1.00,0.628326472802783,0.06360069263173428


==> graph_outputs_new/pyxc-pyc_pval/imdb+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,1.00,0.40022844655073625,0.05945367565801979
1,1.00,,


==> graph_outputs_new/pyxc-pyc_pval/imdb+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.98,0.25599433133686283,0.0513644841634509
1,0.98,0.2769305702941293,0.056255311542458955


==> graph_outputs_new/pyxc-pyc_pval/imdb+lstm+dot.csv <==
,pval_sig,mean,std
0,0.67,0.1418036836574989,0.0963161503191555
1,0.79,0.17968808975634804,0.08497084372331183


==> graph_outputs_new/pyxc-pyc_pval/imdb+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.99,0.30296044043826353,0.07193743857727342
1,0.98,0.30780726621623883,0.07217874684802325


==> graph_outputs_new/pyxc-pyc_pval/snli+average+dot.csv <==
,pval_sig,mean,std
0,0.78,0.5483666138202756,0.1827849189172323
1,0.77,0.535762539979303,0.17596694861534917
2,0.75,0.5218877408951924,0.18856813520885937


==> graph_outputs_new/pyxc-pyc_pval/snli+average+tanh.csv <==
,pval_sig,mean,std
0,0.81,0.5700855791340672,0.19536012961577245
1,0.84,0.5998872616598114,0.1750173708591598
2,0.79,0.5581644459113957,0.1937296782399152


==> graph_outputs_new/pyxc-pyc_pval/snli+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.20,0.21163526159580134,0.21089690848044385
1,0.21,0.21915818509732193,0.2115812379599073
2,0.19,0.20883843406146138,0.21669084070528458


==> graph_outputs_new/pyxc-pyc_pval/snli+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.34,0.2826653871637905,0.22823692200275913
1,0.33,0.28190279711208205,0.22162546168899064
2,0.36,0.3004192179360984,0.22726823082829234


==> graph_outputs_new/pyxc-pyc_pval/snli+lstm+dot.csv <==
,pval_sig,mean,std
0,0.32,0.28416556984081287,0.19469386787312043
1,0.26,0.25069676137077296,0.19489556727821786
2,0.35,0.3025646383617415,0.18775175393304047


==> graph_outputs_new/pyxc-pyc_pval/snli+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.60,0.43545965768639827,0.17739245350600297
1,0.59,0.4295689848713794,0.17474321926519884
2,0.61,0.43775704110280805,0.17463216763367959


==> graph_outputs_new/pyxc-pyc_pval/sst+average+dot.csv <==
,pval_sig,mean,std
0,0.47,0.34352609273805645,0.1865482599073191
1,0.46,0.3268974087776404,0.1847169895573735


==> graph_outputs_new/pyxc-pyc_pval/sst+average+tanh.csv <==
,pval_sig,mean,std
0,0.92,0.6655567150515298,0.1358245713869923
1,0.94,0.6943902149930558,0.131304296777564


==> graph_outputs_new/pyxc-pyc_pval/sst+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.44,0.31646222863536166,0.17645597470312246
1,0.38,0.3067686295712134,0.18157558784158825


==> graph_outputs_new/pyxc-pyc_pval/sst+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.53,0.36182933637540704,0.18366311846817043
1,0.58,0.38372138106139875,0.16705210457543068


==> graph_outputs_new/pyxc-pyc_pval/sst+lstm+dot.csv <==
,pval_sig,mean,std
0,0.05,-0.08707150208211949,0.18238313860552058
1,0.08,0.15258949999529875,0.17403327955608744


==> graph_outputs_new/pyxc-pyc_pval/sst+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.47,0.3358432448896036,0.1976981516786069
1,0.47,0.33439205408576866,0.18583525783909818


==> graph_outputs_new/pyxc-pyc_pval/tweet+average+dot.csv <==
,pval_sig,mean,std
0,0.03,0.007694170171176487,0.17247583022121538
1,0.03,0.07735941532787234,0.154916242109655


==> graph_outputs_new/pyxc-pyc_pval/tweet+average+tanh.csv <==
,pval_sig,mean,std
0,0.78,0.5175134982396012,0.2198501904296322
1,0.87,0.5733339459445562,0.1736772649190983


==> graph_outputs_new/pyxc-pyc_pval/tweet+cnn_1,3,5,7_+dot.csv <==
,pval_sig,mean,std
0,0.14,0.11530375463474671,0.19771252901976138
1,0.43,0.30438358032042406,0.17813136812351668


==> graph_outputs_new/pyxc-pyc_pval/tweet+cnn_1,3,5,7_+tanh.csv <==
,pval_sig,mean,std
0,0.53,0.3346539018221721,0.1898676542667931
1,0.67,0.3909011064825733,0.17127067918910938


==> graph_outputs_new/pyxc-pyc_pval/tweet+lstm+dot.csv <==
,pval_sig,mean,std
0,0.07,0.012832327587341387,0.20505312715857368
1,0.28,0.23251300290818408,0.1664790106300353


==> graph_outputs_new/pyxc-pyc_pval/tweet+lstm+tanh.csv <==
,pval_sig,mean,std
0,0.44,0.2949639053968879,0.18969199480898682
1,0.69,0.40388495568997795,0.17066225174576874

